Dual-Stream Attention Transformers for Sewer Defect Classification

We propose a dual-stream multi-scale vision transformer (DS-MSHViT) architecture that processes RGB and optical flow inputs for efficient sewer defect classification. Unlike existing methods that combine the predictions of two separate networks trained on each modality, we jointly train a single network with two branches for RGB and motion. Our key idea is to use self-attention regularization to harness the complementary strengths of the RGB and motion streams. The motion stream alone struggles to generate accurate attention maps, as motion images lack the rich visual features present in RGB images. To facilitate this, we introduce an attention consistency loss between the dual streams. By leveraging motion cues through a self-attention regularizer, we align and enhance RGB attention maps, enabling the network to concentrate on pertinent input regions. We evaluate our data on a public dataset as well as cross-validate our model performance in a novel dataset. Our method outperforms existing models that utilize either convolutional neural networks (CNNs) or multi-scale hybrid vision transformers (MSHViTs) without employing attention regularization between the two streams.

==> Figs/plot_data/combined_losses.csv <==
index,step,attention_loss,optical_loss,rgb_loss,total_loss
0,4044,0.0017075315117835,0.1129748523235321,0.0687616318464279,0.1834440231323242
1,8090,0.0009711290476843,0.1041613146662712,0.0596913769841194,0.1648238152265548
2,12136,0.0009197521721944,0.1013757139444351,0.0583387725055217,0.160634234547615
3,16182,0.0008815473993308,0.1000569239258766,0.0578700415790081,0.1588085144758224
4,20228,0.0008573456434533,0.0991819500923156,0.0574247278273105,0.1574640274047851
5,24274,0.0008245906210504,0.0983901023864746,0.0567474998533725,0.1559621840715408
6,28320,0.0008026548312045,0.0976521596312522,0.0560530163347721,0.1545078456401825
7,32366,0.0007953184540383,0.0970039293169975,0.0554195865988731,0.1532188206911087
8,36412,0.0007858750177547,0.0963594540953636,0.0548198074102401,0.1519651412963867
9,40458,0.0007715715910308,0.095817744731903,0.0543462894856929,0.1509356051683426
10,44504,0.0007708570337854,0.0954342260956764,0.0539251714944839,0.1501302421092987
11,48550,0.0007640529656782,0.0950090512633323,0.0535905510187149,0.1493636667728424
12,52596,0.000760483671911,0.0946160480380058,0.0532055683434009,0.1485821008682251
13,56642,0.0007607373991049,0.094386413693428,0.0528114438056945,0.1479585766792297
14,60688,0.0007599880336783,0.0941194891929626,0.0524627231061458,0.1473422050476074
15,64734,0.0007559097139164,0.0938326716423034,0.0522163398563861,0.1468049138784408
16,68780,0.0007545113912783,0.0936202555894851,0.0519554913043975,0.146330252289772
17,72826,0.0007565699052065,0.0934130474925041,0.05164160951972,0.1458112299442291
18,76872,0.0007523371023125,0.0932333543896675,0.0514266453683376,0.1454123258590698
19,80918,0.0007554158219136,0.0930481776595115,0.0511773042380809,0.1449808925390243
20,84964,0.0007037929026409,0.0879962742328643,0.0441904291510582,0.1328904926776886
21,89010,0.0006521978648379,0.0859876200556755,0.0415483675897121,0.1281881928443908
22,93056,0.0006179158808663,0.0850512683391571,0.0402903035283088,0.1259594857692718
23,97102,0.0005939892143942,0.0844113528728485,0.0393164716660976,0.124321810901165
24,101148,0.0005730395205318,0.0838342830538749,0.03854251652956,0.1229498460888862
25,105194,0.0005556613905355,0.0833161622285842,0.0378015041351318,0.1216733381152153
26,109240,0.0005410647718235,0.082833245396614,0.0371186658740043,0.1204929798841476
27,113286,0.0005280667101033,0.082354761660099,0.0364420711994171,0.1193249002099037
28,117332,0.0005155238322913,0.0819026082754135,0.0357792861759662,0.1181974336504936
29,121378,0.000505669566337,0.0814639404416084,0.0351137444376945,0.1170833632349968
30,125424,0.0005011258763261,0.0809736624360084,0.0344100967049598,0.115884892642498
31,129470,0.0005009435699321,0.0809397250413894,0.0344242751598358,0.11586494743824
32,133516,0.0005007468862459,0.0809461921453476,0.034381978213787,0.1158289164304733
33,137562,0.0005005839047953,0.0809345170855522,0.034399576485157,0.1158346682786941
34,141608,0.0005003829137422,0.0809159129858017,0.034357763826847,0.1157740652561187
35,145654,0.000500219524838,0.0809021145105362,0.0343538112938404,0.1157561466097831
36,149700,0.0005000428063794,0.0808848887681961,0.0343222580850124,0.1157071813941001
37,153746,0.0004998716176487,0.0809094905853271,0.0343453809618949,0.1157547459006309
38,157792,0.0004997294745407,0.0808978080749511,0.0343234241008758,0.1157209649682045
39,161838,0.0004995557828806,0.080882653594017,0.034315787255764,0.1156980097293853

